In-Kernel Control-Flow Integrity on Commodity OSes using ARM Pointer Authentication

This paper presents an in-kernel, hardware-based control-flow integrity (CFI) protection, called PAL, that utilizes ARM's Pointer Authentication (PA). It provides three important benefits over commercial, state-of-the-art PA-based CFIs like iOS's: 1) enhancing CFI precision via automated refinement techniques, 2) addressing hindsight problems of PA for in kernel uses such as preemptive hijacking and brute-forcing attacks, and 3) assuring the algorithmic or implementation correctness via post validation. PAL achieves these goals in an OS-agnostic manner, so could be applied to commodity OSes like Linux and FreeBSD. The precision of the CFI protection can be adjusted for better performance or improved for better security with minimal engineering efforts if a user opts in to. Our evaluation shows that PAL incurs negligible performance overhead: e.g., <1% overhead for Apache benchmark and 3~5% overhead for Linux perf benchmark on the latest Mac mini (M1). Our post-validation approach helps us ensure the security invariant required for the safe uses of PA inside the kernel, which also reveals new attack vectors on the iOS kernel. PAL as well as the CFI-protected kernels will be open sourced.

==> fig/lmbench-eval.csv <==
NO,LMBENCH,orig,bft
1,null,2.38,2.64
2,fstat,3.7,3.97
3,open,31.46,34.24
4,prot,0.30,0.60
5,install,4.92,5.44
6,catch,29.36,31.70
7,select,33.65,31.70
8,pipe,69.05,73.47
9,unix,84.28,89.27
10,exit,719.78,746.14
11,fork,774.40,802.43


==> fig/overhead-apache.csv <==
APACHE,N,P
1KB,3.126,3.159
10KB,4.103,4.122
100KB,11.998,12
1MB,92.566,92.641
10MB,895.775,895.871


==> fig/overhead-nbench.csv <==
NBENCH,N,P,
numeric sort,333.3,333.28,
string sort,64.664,64.543,
bitfield,9.38E+07,9.34E+07,
fp emulation,88.807,88.758,
fourier,4720.8,4716.2,
assignment,4.8054,4.8017,
idea,1388.4,1386.9,
huffman,459.27,458.89,
neural net,6.4046,6.3888,
lu decomposition,216.75,216.45,


==> fig/overhead-spec.csv <==
NO,SPEC,N,P,
400,perlbench,1.631,1.634,
401,bzip2,4.616,4.615,
403,gcc,12.701,12.68,
429,mcf,19.082,19.085,
435,gromacs,9.769,9.775,
436,cactusADM,30.885,31.07,
444,namd,118.309,118.394,
445,gobmk,1.329,1.330,
447,dealII,168.277,168.773,
456,hmmer,3.275,3.268,
458,sjeng,23.691,23.655,
462,libquantum,0.324,0.324,
464,h264ref,151.026,150.628,
470,lbm,42.153,42.143,
471,omnetpp,3.751,3.750,
483,xalancbmk,0.937,0.936,
999,specrand,0.113,0.113,


==> spec-fig/spec-cat-ringbuf.csv <==
NO,SPEC,1,2,%,3,%,4,%,5,%,6,%,7,%,8,%
401,bzip2,40.1,39.8,-0.75%,40,-0.25%,40,-0.25%,42.8,6.73%,42.7,6.48%,44.1,9.98%,44.2,10.22%
429,mcf,12.2,12.4,1.64%,12.9,5.74%,12.9,5.74%,13.8,13.11%,13.9,13.93%,15,22.95%,14.9,22.13%
433,milc,12.5,12.5,0.00%,13.7,9.60%,13.7,9.60%,14.5,16.00%,14.5,16.00%,15,20.00%,15.1,20.80%
445,gobmk,80.6,80.3,-0.37%,80.3,-0.37%,81.3,0.87%,85,5.46%,87.7,8.81%,88.5,9.80%,91,12.90%
456,hmmer,41.6,41.6,0.00%,42,0.96%,41.9,0.72%,44.9,7.93%,44.9,7.93%,46.6,12.02%,46,10.58%
458,sjeng,91.3,91.2,-0.11%,90.8,-0.55%,91.8,0.55%,95.4,4.49%,98.1,7.45%,99.5,8.98%,101,10.62%
462,libquantum,1.24,1.25,0.81%,1.25,0.81%,1.26,1.61%,1.26,1.61%,1.26,1.61%,1.28,3.23%,1.29,4.03%
464,h264ref,60.1,60.4,0.50%,60.2,0.17%,60.4,0.50%,62.9,4.66%,64.7,7.65%,65.1,8.32%,67.1,11.65%
470,lbm,35.3,35.4,0.28%,36.1,2.27%,36.2,2.55%,37.9,7.37%,37.9,7.37%,39.1,10.76%,39,10.48%
482,sphinx3,6.23,6.31,1.28%,6.32,1.44%,6.33,1.61%,6.9,10.75%,6.91,10.91%,7.5,20.39%,7.5,20.39%


==> spec-fig/spec-conflict-llvm.csv <==
NO,SPEC,0,A,M,U,A | M | U
401,bzip2,40.1,64.1,76,61.9,76.4
429,mcf,12.2,18.8,22.9,18.8,23.4
433,milc,12.5,19.2,25.9,29,30.1
445,gobmk,80.6,145,179,161,181
456,hmmer,41.6,79.4,119,128,130
458,sjeng,91.3,173,323,188,326
462,libquantum,1.24,1.89,3.09,3.39,3.41
464,h264ref,60.1,123,160,165,166
470,lbm,35.3,36.3,63.6,52.1,63.8
482,sphinx3,6.23,10.4,13.3,12.6,13.4

==> spec-fig/spec-group-ubsan.csv <==
NO,SPEC,0,1,2,,bft,3,,,bft
401,bzip2,40.1,61.9,52.1,51.5,52.4,47.7,47.2,47.2,48.2
429,mcf,12.2,18.8,16.2,16,16.3,15.9,15.3,14.8,16.2
433,milc,12.5,29,21.4,19.3,22,20.8,15.5,16.7,22.7
445,gobmk,80.6,161,136,133,136,110.9,115.5,112.2,116
456,hmmer,41.6,128,103.2,107,112,98.2,91.5,89.7,102
458,sjeng,91.3,188,150,145,152,139,137,138,140
462,libquantum,1.24,3.39,2.31,2.04,2.42,2.32,2.25,1.98,2.48
464,h264ref,60.1,165,112,119,124,90.3,97.5,84.4,101
470,lbm,35.3,52.1,42.7,46.1,47.8,40.9,39.6,41.6,43.2
482,sphinx3,6.23,12.6,10.5,11.2,11.4,10.49,10.4,8.38,10.92

==> spec-fig/spec-hdist-2-asan.csv <==
code,prog,0,1,p2-1,p2-2,2
400,perlbench,16.7,55,41.2,41.2,41.5
401,bzip2,31.8,52.7,42.9,42.1,43.1
403,gcc,236,510,420,422,428.3
429,mcf,11.8,16.2,14.5,14.6,15.1
433,milc,10.9,16.2,13.8,13.9,14.5
444,namd,8.27,13.4,11,10.9,11
445,gobmk,65.2,141,101,103,103.6
447,dealII,12,35,23.8,23.9,24
450,soplex,3.72,6.74,5.31,5.32,5.42
453,povray,4.19,12.8,9.74,9.82,9.82
456,hmmer,35.2,66,36.4,65.9,66
458,sjeng,79.9,183,131,131,131.5
462,libquantum,290,364,328,327,338.8
464,h264ref,49.8,106,78.7,78.1,78.8
470,lbm,21.9,26.2,22,25.9,27
471,omnetpp,30.7,63.50,50.68,50.64,50.75
473,astar,58.9,95.4,80.7,80,81.9
482,sphinx3,376,684,537,537,547.8
483,xalancbmk,27.4,97.1,67,66,67.9
,,1,1,1,1,1
999,Average,100,207.03,157.44,163.00,165.64


==> spec-fig/spec-hdist-3-asan.csv <==
code,prog,0,1,p3-1,p3-2,p3-3,3
400,perlbench,16.7,55,30.67,28.84,29.65,31.37
401,bzip2,31.8,52.7,38.32,38.7,39.35,41.75
403,gcc,236,510,332.4,333.72,332,344.12
429,mcf,11.8,16.2,13.36,13.27,13.34,14.26
433,milc,10.9,16.2,12.61,12.61,12.81,14.11
444,namd,8.27,13.4,9.99,10.05,10.05,10.25
445,gobmk,65.2,141,92.75,92.93,91.08,98.13
447,dealII,12,35,19.65,19.41,19.9,20.1
450,soplex,3.72,6.74,4.73,4.79,4.76,4.99
453,povray,4.19,12.8,6.91,6.92,7.22,7.32
456,hmmer,35.2,66,36.2,36.2,65.9,66.2
458,sjeng,79.9,183,114.32,117.44,117.33,118.24
462,libquantum,290,364,316.92,315.24,315.37,333.72
464,h264ref,49.8,106,68.97,70.12,70.03,70.52
470,lbm,21.9,26.2,22,22,25.9,28.1
471,omnetpp,30.7,63.5,41.7,41.69,41.72,41.81
473,astar,58.9,95.4,70.74,71.4,71.42,72.92
482,sphinx3,376,684,485.03,490.21,474.15,505.41
483,xalancbmk,27.4,97.1,52.27,53.18,53.19,55.39
999,Average,100,207.03,134.82,134.95,141.28,147.08


==> spec-fig/spec-load-test.csv <==
NO,SPEC,orig,bft,orig,bft,orig,bft,orig,bft,orig,bft,orig,bft
401,bzip2,31.1,31.5,46.4,47.3,56.9,65.1,64.8,71.4,70.8,74.2,96.6,100
403,gcc,0.928,0.947,0.13,0.14,0.15,0.16,0.17,0.18,0.2,0.21,0.37,0.4
429,mcf,12.7,14.1,20.2,21.7,25.5,27.5,29.4,31,30.2,33.6,45.6,46.8
433,milc,11.2,12.7,17,18.1,20,22.5,22.3,24.1,24.7,25.5,35.6,37.6
444,namd,21.3,21.4,28.9,29.6,34.4,36.6,37,38.2,39.4,39.8,53.3,57.6
445,gobmk,73.7,74.7,102,103,119,130,131,140,142,143,186,191
447,dealII,147,147,202,205,239,261,263,282,281,289.8,374,381
450,soplex,10.9,11.4,17,17.7,20.9,23.5,23.3,25.1,25.3,26.4,35.8,39.2
453,povray,13.5,13.6,18.4,18.5,21.5,23.8,23,25.6,24.5,26.9,33.8,39.8
456,hmmer,34.7,34.7,45.4,46.2,53,58.5,58.4,63.3,61.4,63.2,80.2,82.1
458,sjeng,91.9,92.7,127,130,151,160,164,170,174,177,213,230
462,libquantum,1.27,1.48,1.4,1.53,1.74,2.01,1.81,2.13,1.92,2.21,2.85,3.22
464,h264ref,51,51.1,73,74.4,88.1,99,98.2,104,106,108,143,169
470,lbm,22.7,26.6,31.1,33.6,37.6,42.9,43.2,47,47.3,52,69.8,79.4
471,omnetpp,123,125,170,175,200,219,222,236,237,245,305,316
473,astar,138,143,200,204,238,253,264,278,279,287,373,391
482,sphinx3,5.83,6.48,9.62,10.7,12.1,12.8,13.5,14.9,13.8,15.3,19.7,22.8
483,xalancbmk,267,287,288,311,353,375,412,440,486,521,627,693


==> spec-fig/spec-split-asan.csv <==
NO,SPEC,0,1,2,,bft,3,,,bft,4,,,,bft
401,bzip2,40.1,64.1,51.7,51.9,52,47.8,47.1,47.9,48.3,45.1,45.7,45.7,45.9,46.3
429,mcf,12.2,18.8,15.4,15.7,15.9,14.3,14.4,14.3,15.3,13.6,14.5,14.4,14.9,15.9
433,milc,12.5,19.2,16.3,16.8,17.2,15.6,15.3,15.3,17.2,15.5,15.2,14.4,15.4,16.9
445,gobmk,80.6,145,116,114,117,103,107,103,107,98.1,98.1,98.7,99.4,102
456,hmmer,41.6,79.4,42.2,78.5,78.7,42.3,42.2,79.7,80.1,42.3,42.2,42.4,79.6,82.1
458,sjeng,91.3,173,130,132,133,124,119,123,125,114,112,116,117,120
462,libquantum,1.24,1.89,1.6,1.57,1.62,1.37,1.48,1.46,1.5,1.35,1.38,1.41,1.42,1.48
464,h264ref,60.1,123,94,90.4,95.3,84.7,82.4,84.4,84.9,76.3,78.2,79.6,79.1,82
470,lbm,35.3,36.3,35.4,36.4,36.6,35.3,35.4,36.4,36.8,35.4,35.5,35.4,36.7,38.2
482,sphinx3,6.23,10.4,8.54,8.43,8.72,7.34,7.62,7.63,7.85,7.4,7.61,7.56,7.5,7.8

==> spec-fig/spec-sync-load.csv <==
NO,SPEC,orig,bft,orig,bft,orig,bft
400,perlbench,16.7,17,27.63,28.515,41.41,42.9
401,bzip2,31.8,32,59.915,62.115,98.77,102.25
403,gcc,236,243,419.61,445.04,740.95,801.04
429,mcf,11.8,12.3,23.415,25.69,42.37,43.49
433,milc,10.9,11.6,20.29,21.215,34.65,36.6
444,namd,8.27,8.29,13.26,13.475,20.69,22.36
445,gobmk,65.2,65.9,107.93,108.81,164.55,168.97
447,dealII,12,12.1,19.715,20.195,30.53,31.1
450,soplex,3.72,3.8,7.215,7.525,12.22,13.38
453,povray,4.19,4.2,6.655,7.04,10.49,11.85
456,hmmer,35.2,35.3,54.165,55.485,81.36,83.29
458,sjeng,79.9,80.5,130.85,133.46,185.19,199.97
462,libquantum,290,302,379.06,416.015,650.79,715.28
464,h264ref,49.8,49.9,87.395,89.055,139.64,155.03
470,lbm,21.9,23.1,37.815,41.285,67.34,73.6
471,omnetpp,123,125,203,210,305,316
473,astar,58.9,60.2,102.22,104.78,159.2,166.88
482,sphinx3,376,388,755.225,828.42,1270.53,1400.46
483,xalancbmk,27.4,28.4,39.715,42.69,64.34,69.11
,,1,1,1,1,1,1
999,Average,100,102.25,170.8,179.1,277.97,296.76


==> spec-fig/spec-sync-multi.csv <==
NO,SPEC,1,2,%,3,%
1,barnes,59168,65516.12,10.73%,63094.52,6.64%
2,fmm,61652,69470.55,12.68%,69158.57,12.18%
3,ocean(cp),50625,57933.73,14.44%,56199.01,11.01%
4,ocean(ncp),61434,69538.26,13.19%,68785.37,11.97%
5,radix,16181,18022.08,11.38%,17910.60,10.69%
6,radiosity,114685,137250.03,19.68%,135739.31,18.36%
7,volrend,60659,72198.95,19.02%,70256.27,15.82%
8,water(ns),265087,314487.41,18.64%,312482.53,17.88%
9,water(s),76702,91317.32,19.05%,90626.54,18.15%
10,cholesky,83,98.25,18.37%,95.65,15.24%
11,fft,28448,32067.51,12.72%,30838.55,8.40%
12,lu(cb),36331,40345.69,11.05%,40034.54,10.19%
13,lu(ncb),75975,87534.81,15.22%,85396.33,12.40%
14,blackscholes,86529,101383.34,17.17%,101140.84,16.89%
15,bodytrack,75677,91285.85,20.63%,89186.10,17.85%
16,dedup,86069,103507.85,20.26%,101499.93,17.93%
17,streamcluster,194221,235768.21,21.39%,228499.12,17.65%
18,swaptions,108200,129298.98,19.50%,128630.53,18.88%
19,vips,45210,54116.73,19.70%,53229.52,17.74%
,,1,1.00,0.00%,1.00,0.00%
999,Average,100,115.74,15.74%,113.79,13.79%


==> spec-fig/spec-sync-ringbuf.csv <==
NO,SPEC,1,2,%,3,%
400,perlbench,16.7,17.80,6.62%,17.50,4.81%
401,bzip2,31.8,35.53,11.73%,34.78,9.36%
403,gcc,236,252.67,7.06%,247.83,5.01%
429,mcf,11.8,13.55,14.84%,12.80,8.51%
433,milc,10.9,12.79,17.35%,12.50,14.64%
444,namd,8.27,8.97,8.48%,8.45,2.21%
445,gobmk,65.2,73.98,13.46%,71.56,9.76%
447,dealII,12,12.51,4.23%,12.30,2.47%
450,soplex,3.72,4.09,9.83%,3.96,6.58%
453,povray,4.19,4.34,3.51%,4.30,2.57%
456,hmmer,35.2,35.77,1.61%,35.60,1.13%
458,sjeng,79.9,81.16,1.58%,80.89,1.23%
462,libquantum,290,319.12,10.04%,309.95,6.88%
464,h264ref,49.8,50.70,1.80%,50.28,0.97%
470,lbm,21.9,25.73,17.50%,24.51,11.93%
471,omnetpp,30.7,31.44,2.41%,31.18,1.56%
473,astar,58.9,62.65,6.36%,60.66,2.99%
482,sphinx3,376,414.84,10.33%,392.55,4.40%
483,xalancbmk,27.4,31.15,13.68%,29.97,9.37%
,,1,1.00,0.00%,1.00,0.00%
999,Average,100,108.12,8.12%,105.32,5.32%


==> spec-fig/spec-sync-scale.csv <==
NO,SPEC,1,2,4,6,8
400,perlbench,16.7,16.8,17.9,19.4,22.4
401,bzip2,39.6,39.8,40.2,42.7,44.2
403,gcc,236,240,251,268,302
429,mcf,12.3,12.4,13,13.9,15.2
433,milc,12.5,12.5,13.9,14.5,15.3
444,namd,8.27,8.29,8.62,8.96,9.62
445,gobmk,80.8,80.9,81.8,87.7,93.2
447,dealII,12,12.1,12.6,13.5,15.3
450,soplex,3.72,3.75,4.05,4.36,5.12
453,povray,4.19,4.2,4.33,4.52,4.84
456,hmmer,41.6,41.7,42.6,45.1,46.7
458,sjeng,91.6,91.6,92.1,98.9,102
462,libquantum,264,266,282,301,343
464,h264ref,60.1,60.4,61,64.4,67.4
470,lbm,35.5,35.5,36.8,37.9,41.1
471,omnetpp,123,125,129,137,148
473,astar,58.9,59.4,61.2,63.9,69.7
482,sphinx3,6.25,6.31,6.42,6.78,8.12
483,xalancbmk,27.4,27.8,28.2,29.2,31.4
,,1,1,1,1,1
999,Average,100,100.64,104.42,110.54,120.88


==> spec-fig/spec-unify-llvm.csv <==
code,prog,original,asan,msan,ubsan,synched
400,perlbench,16.7,55,58.2,38,58.92
401,bzip2,31.8,52.7,65.2,54.9,67.6
403,gcc*,236,510,236,434,236
429,mcf,11.8,16.2,25.7,19.4,26.58
433,milc,10.9,16.2,22.8,27.7,28.98
444,namd,8.27,13.4,15.5,13.9,15.7
445,gobmk,65.2,141,168,157,173.2
447,dealII*,12,35,35.7,142,142.24
450,soplex,3.72,6.74,10.15,9.34,10.37
453,povray,4.19,12.8,14.5,12.1,14.59
456,hmmer,35.2,66,115,126,126.32
458,sjeng,79.9,183,299,175,299.8
462,libquantum,290,364,657,791,807.8
464,h264ref,49.8,106,145,153,153.4
470,lbm,21.9,26.2,50.7,36,52.94
471,omnetpp,123,254,295,353,361
473,astar,58.9,95.4,112,110,113.52
482,sphinx3,376,684,1133,880,1148.2
483,xalancbmk*,27.4,97.1,114,282,284.16
,,1,1,1,1,1
999,Average,100,198.93,247.84,272.77,277.76


==> spec-fig/spec-vdist-2-ubsan.csv <==
code,prog,0,1,p2-1,p2-2,2
400,perlbench,16.7,38,28.7,28.3,29
401,bzip2,31.8,54.9,45.6,43.6,45.8
403,gcc,236,434,356,346,362.3
429,mcf,11.8,19.4,15.7,15.8,16.3
433,milc,10.9,27.7,19.6,19.5,20.2
444,namd,8.27,13.9,11.4,11.5,11.5
445,gobmk,65.2,157,119,117,119.6
447,dealII*,12,142,80,82.7,82.8
450,soplex,3.72,9.34,7.5,7.48,7.6
453,povray,4.19,12.1,8.66,8.71,8.71
456,hmmer,35.2,126,87.6,87.8,87.9
458,sjeng,79.9,175,135,129,135.5
462,libquantum,290,791,539,543,553.8
464,h264ref,49.8,153,112,114,114.1
470,lbm,21.9,36,30.5,30,31.6
471,omnetpp,123,353,240,239,241
473,astar,58.9,110,85.2,85.6,86.8
482,sphinx3,376,880,700,695,710.8
483,xalancbmk*,27.4,282,157,161,161.9
,,1,1,1,1,1
999,Average,100,328.11,224.78,225.80,229.46


==> spec-fig/spec-vdist-3-ubsan.csv <==
code,prog,0,1,p3-1,p3-2,p3-3,3
400,perlbench,16.7,38,22.47,22.43,26.7,27.4
401,bzip2,31.8,54.9,39.27,39.63,39.34,42.03
403,gcc,236,434,307.37,305.75,303.34,317.77
429,mcf,11.8,19.4,14.6,14.52,14.7,15.6
433,milc,10.9,27.7,15.27,15.26,19.1,20.4
444,namd,8.27,13.9,10.19,10.2,10.1,10.4
445,gobmk,65.2,157,96.03,96.13,97.36,102.56
447,dealII*,12,142,59.03,57.81,58.52,59.23
450,soplex,3.72,9.34,5.96,5.82,5.85,6.16
453,povray,4.19,12.1,6.08,6.21,8.12,8.22
456,hmmer,35.2,126,66.97,67.38,65.85,67.68
458,sjeng,79.9,175,112.87,118.4,113.96,119.2
462,libquantum,290,791,408.82,422.11,538.39,555.19
464,h264ref,49.8,153,87.32,90.47,87.75,90.87
470,lbm,21.9,36,25.29,25.67,28.79,30.99
471,omnetpp,123,353,201,210,204,217
473,astar,58.9,110,77.2,76.12,79.1,80.6
482,sphinx3,376,880,573.3,566.37,570.54,588.5
483,xalancbmk*,27.4,282,115.98,121.72,124.47,126.67
999,Average,100,328.11,177.22,178.71,188.08,194.51

